Real-World Textured Things: a Repository of Textured Models Generated with Modern Photo-Reconstruction Tools

We are witnessing a proliferation of textured 3D models captured from the real world with automatic photo-reconstruction tools. Digital 3D models of this class come with a unique set of characteristics and defects -- especially concerning their parametrization -- setting them starkly apart from 3D models originating from other, more traditional, sources. We study this class of 3D models by collecting a significant number of representatives and quantitatively evaluating their quality according to several metrics. These include a new invariant metric we design to assess the fragmentation of the UV map, one of the main weaknesses hindering the usability of these models. Our results back the widely shared notion that such models are not fit for direct use in downstream applications (such as videogames), and require challenging processing steps. Regrettably, existing automatic geometry processing tools are not always up to the task: for example, we verify that available tools for UV optimization often fail due mesh inconsistencies, geometric and topological noise, excessive resolution, or other factors; moreover, even when an output is produced, it is rarely a significant improvement over the input (according to the aforementioned measures). Therefore, we argue that further advancements are required specifically targeted at this class of models. Towards this goal, we share the models we collected in the form of a new public repository, Real-World Textured Things (RWTT), a benchmark to systematic field-test and compare algorithms. RWTT consists of 568 carefully selected textured 3D models representative of all the main modern off-the-shelf photo-reconstruction tools. The repository is available at http://texturedmesh.isti.cnr.it/ and is browsable by metadata collected during experiments, and comes with a tool, TexMetro, providing the same set of measures for generic UV mapped datasets.

==> img/sampling_dragon_small.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{734.41689453bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48835173)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{img/sampling_dragon_small.pdf}}%
    \put(0.09003231,0.41259363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.6}{$10$}}}}%
    \put(0.10153231,0.21651972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.6}{$1$}}}}%
    \put(0.10153231,0.19473373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.6}{$0$}}}}%
    \put(0.12630429,0.43937963){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{0.6}{$s_f$}}}}%
  \end{picture}%
\endgroup%


==> reviews.txt <==
Dear Andrea Maggiordomo,
 
We have completed the first round of the decision process for the 14th International Conference on Geometric Modeling and Processing (GMP 2020). Your submission
 
-------------
Title: Real-World Textured Things: a Repository of Textured Models Generated with Modern Photo-Reconstruction Tools
ID: 86
-------------
 
 
has been identified by the reviewers to offer strong potentials but requiring a major revision beyond the time frame of GMP 2020. Your submission's reviews and a short summary, if available, are included at the end of this email message.
 
If you agree, it will be recommended to the Computer-Aided Geometric Design (CAGD) journal for a fast-track submission process with optional reviewer continuity. Please let us know at your earliest convenience whether you would like to accept this CAGD fast-track option.
 
Thank you for your submission to GMP 2020. We appreciate your effort toward the papers program, and we hope that the reviewers' feedback attached below is useful for you to revise your work.
 
In addition, we encourage you to submit a shortened version of the work to the Poster Session at GMP. An open call-for-poster will be announced soon. If you plan to submit a poster, please note in your submission that it is based on a fast-track paper from GMP 2020.
 
Our program at GMP 2020 this year will be very exciting, and we would like you to be a part of it by attending and meeting with others. We are looking forward to your participation in the conference, which takes place in May 13-15 in Okinawa, Japan. For further details, please visit https://indico.oist.jp/gmp2020.
 
Again, please let us know as soon as possible if you would like to accept the CAGD fast-track option.
 
Sincerely,
Program Co-Chairs, GMP2020

====================================================================
Reviews
====================================================================

SUBMISSION: 86
TITLE: Real-World Textured Things: a Repository of Textured Models Generated with Modern Photo-Reconstruction Tools


----------------------- REVIEW 1 ---------------------
SUBMISSION: 86
TITLE: Real-World Textured Things: a Repository of Textured Models Generated with Modern Photo-Reconstruction Tools
AUTHORS: Andrea Maggiordomo, Federico Ponchio, Marco Tarini and Paolo Cignoni

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
This paper presents a dataset of 3D textured models, as well as a set of opensource tools to measure the quality of textured models. In my opinion, this dataset will be useful to the graphics and vision community, and I would like to see it publicly released in near future. In the downside, the technical contribution is limited, and I am doubt whether this work is suitable to be published in CAGD journal. I think a better venue is CVPR or ECCV conference. Hence, I will keep neutral for this paper. But I will not be against if the others vote for acceptance.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 86
TITLE: Real-World Textured Things: a Repository of Textured Models Generated with Modern Photo-Reconstruction Tools
AUTHORS: Andrea Maggiordomo, Federico Ponchio, Marco Tarini and Paolo Cignoni

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The submission collects a set of representative textured models reconstructed from multiview images and proposes a set of metrics to assess the quality of texture models. The metrics include the occupancy ratio of UV maps, atlas crumbliness and its inverse --- solidity, the distribution of UV distortion, mesh defects, UV overlap etc.  An open-source metric assess tool --- TexMetro is developed and applied to the RWTT collection. The paper also studies the recomputation of UV maps with the available commercial and open-source tools and draws some observations about the sources of the current UV-map issues existing in the dataset.

The submission offers a valuable data collection to the research community and examines the current data defects for future research. I expect to see the dataset and the tool available to the public and would recommend accepting this work if the following aspects can be improved and clarified in a clearer way.

1. It is not clear what the main problem of using these defected models in the downstream applications is. These models are in general fine for the rendering purposes. If the memory is an issue, the paper should discuss how these defects prevent model simplification and compression. Please provide a detailed discussion between model defects and the criteria of downstream applications, and make the model improvement application-driven.

2. The color consistency across seams is not evaluated as a metric. In my opinion, it is more related to texture quality than atlas crumbliness.

3. For the geometry defects and their repairing,  a couple of works could be cited.
-- Repairing Man-Made Meshes via Visual Driven Global Optimization with Minimum Intrusion, Siggraph Asia 2019.
-- Polygon Mesh Repairing: An Application Perspective, ACM Computing Surveys, 2013.
-- Robust Repair of Polygonal Models, Siggraph 2004.

4. UV map recomputation. The optimization objectives of Maya and Blender's internal functions should be clearly stated. These tools definitely have different evaluation metrics for their optimization. It is not surprising that they cannot maximize the proposed metrics.

 I am also confused by the conclusion -- "the UV maps issues are due to the nature of the models, not to .. the 3D reconstruction process.",  I would say all the issues come from the reconstruction process, for instance, the mesh defects, UV overlaps are all come from the the reconstruction process. 

5. It is a pity that as a dataset/benchmark work, the paper does not come with some sample data and the TexMetro tool for evaluation, although I am sure that the authors would release them upon acceptance.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 86
TITLE: Real-World Textured Things: a Repository of Textured Models Generated with Modern Photo-Reconstruction Tools
AUTHORS: Andrea Maggiordomo, Federico Ponchio, Marco Tarini and Paolo Cignoni

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
This paper presents a dataset of textured 3D models to set up a benchmark to test the UV parameterization methods. It is helpful to the 3D modeling community. However, I tend not to accept this paper for the following reasons:

1. The 3D models are mostly collected from the publicly available dataset. Although the authors did a lot of work to organize the models based metadata, the contribution is weakened since it did not contribute new content to the community.

2. The uv atlas measure is not novel to me, since they are already accounted for in the previous literatures.

The authors mention that the low-quality UV map might be because of the low-quality meshing result in the 3D reconstruction. This issue can be mitigated by state-of-the-art meshing algorithms worth of further investigation.



